Accurate Models of NVIDIA Tensor Cores

Matrix multiplication is a fundamental operation in both training of neural networks and inference. To accelerate matrix multiplication, Graphical Processing Units (GPUs) provide it implemented in hardware. Due to the increased throughput over the software-based matrix multiplication, the multipliers are increasingly used outside of AI, to accelerate various applications in scientific computing. However, matrix multipliers targeted at AI are at present not compliant with IEEE 754 floating-point arithmetic behaviour, with different vendors offering different numerical features. This leads to non-reproducible results across different generations of GPU architectures, at the matrix multiply-accumulate instruction level. To study numerical characteristics of matrix multipliers - such as rounding behaviour, accumulator width, normalization points, extra carry bits, and others - test vectors are typically constructed. Yet, these vectors may or may not distinguish between different hardware models, and due to limited hardware availability, their reliability across many different platforms remains largely untested. We present software models for emulating the inner product behavior of low- and mixed-precision matrix multipliers in the V100, A100, H100 and B200 data center GPUs in most supported input formats of interest to mixed-precision algorithm developers: 8-, 16-, and 19-bit floating point. These matrix multiplier models are first approximated by determining the numerical features via test vectors designed to trigger outputs sensitive to bit level differences in the implementation, followed by semi-exhaustive comparison (randomised input vectors of $10^7$ values) between the models and the actual GPU matrix multipliers - this process is repeated until the model is bit accurate.

==> data/gpus.dat <==
year 16-bit  19-bit  8-bit  matrix integer
2016 2       0       0      0      0
2017 48      0       0      1      0
2018 107     0       0      44     0
2019 120     0       0      90     0
2020 126     6       0      112    6
2021 131     43      0      123    43
2022 161     65      1      154    74
2023 169     92      10     163    103
2024 187     139     65     182    152
2025 229     188     122    226    204

==> data/matmul_test_bfloat16_binary32_words_1_model_a100.dat <==
n error bound 
10 1.469606e-03 7.813096e-03 
18 3.555061e-03 7.813573e-03 
33 1.424942e-03 7.814467e-03 
61 1.121651e-03 7.816136e-03 
112 9.231988e-04 7.819176e-03 
206 1.191711e-03 7.824779e-03 
379 1.168148e-03 7.835090e-03 
695 6.131915e-04 7.853925e-03 
1274 3.561456e-04 7.888436e-03 
2335 2.296391e-04 7.951677e-03 
4281 1.666999e-04 8.067667e-03 
7847 1.293470e-04 8.280218e-03 
14384 9.468106e-05 8.669853e-03 
26366 6.854227e-05 9.384036e-03 
48329 5.275334e-05 1.069313e-02 
88586 3.668062e-05 1.309264e-02 
162377 2.624632e-05 1.749092e-02 
297635 1.776545e-05 2.555293e-02 
545559 1.392744e-05 4.033035e-02 
1000000 9.058678e-06 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_1_model_b200.dat <==
n error bound 
10 1.469606e-03 7.813096e-03 
18 3.555061e-03 7.813573e-03 
33 1.424950e-03 7.814467e-03 
61 1.121651e-03 7.816136e-03 
112 9.231993e-04 7.819176e-03 
206 1.191709e-03 7.824779e-03 
379 1.168169e-03 7.835090e-03 
695 6.132106e-04 7.853925e-03 
1274 3.561488e-04 7.888436e-03 
2335 2.296500e-04 7.951677e-03 
4281 1.667126e-04 8.067667e-03 
7847 1.293651e-04 8.280218e-03 
14384 9.470974e-05 8.669853e-03 
26366 6.857924e-05 9.384036e-03 
48329 5.279643e-05 1.069313e-02 
88586 3.674114e-05 1.309264e-02 
162377 2.633955e-05 1.749092e-02 
297635 1.788045e-05 2.555293e-02 
545559 1.413737e-05 4.033035e-02 
1000000 9.216378e-06 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_1_model_b200rn.dat <==
n error bound 
10 1.469606e-03 7.813096e-03 
18 3.555024e-03 7.813573e-03 
33 1.424938e-03 7.814467e-03 
61 1.121640e-03 7.816136e-03 
112 9.231870e-04 7.819176e-03 
206 1.191694e-03 7.824779e-03 
379 1.168091e-03 7.835090e-03 
695 6.131415e-04 7.853925e-03 
1274 3.561058e-04 7.888436e-03 
2335 2.295923e-04 7.951677e-03 
4281 1.666514e-04 8.067667e-03 
7847 1.292860e-04 8.280218e-03 
14384 9.456275e-05 8.669853e-03 
26366 6.840958e-05 9.384036e-03 
48329 5.259720e-05 1.069313e-02 
88586 3.649750e-05 1.309264e-02 
162377 2.592669e-05 1.749092e-02 
297635 1.740007e-05 2.555293e-02 
545559 1.328081e-05 4.033035e-02 
1000000 8.572748e-06 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_2_model_a100.dat <==
n error bound 
10 2.685298e-06 7.813096e-03 
18 8.495590e-06 7.813573e-03 
33 1.068589e-05 7.814467e-03 
61 7.675930e-06 7.816136e-03 
112 8.412317e-06 7.819176e-03 
206 5.275834e-06 7.824779e-03 
379 2.984756e-06 7.835090e-03 
695 1.967346e-06 7.853925e-03 
1274 1.971237e-06 7.888436e-03 
2335 1.736162e-06 7.951677e-03 
4281 1.371019e-06 8.067667e-03 
7847 9.019864e-07 8.280218e-03 
14384 8.764391e-07 8.669853e-03 
26366 7.598034e-07 9.384036e-03 
48329 6.884745e-07 1.069313e-02 
88586 7.522646e-07 1.309264e-02 
162377 9.631385e-07 1.749092e-02 
297635 1.267747e-06 2.555293e-02 
545559 1.504347e-06 4.033035e-02 
1000000 1.947012e-06 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_2_model_b200.dat <==
n error bound 
10 2.685482e-06 7.813096e-03 
18 8.492632e-06 7.813573e-03 
33 1.069706e-05 7.814467e-03 
61 7.691104e-06 7.816136e-03 
112 8.408059e-06 7.819176e-03 
206 5.276636e-06 7.824779e-03 
379 3.023472e-06 7.835090e-03 
695 1.994175e-06 7.853925e-03 
1274 2.013317e-06 7.888436e-03 
2335 1.827506e-06 7.951677e-03 
4281 1.452267e-06 8.067667e-03 
7847 1.005616e-06 8.280218e-03 
14384 1.002506e-06 8.669853e-03 
26366 9.279706e-07 9.384036e-03 
48329 9.119277e-07 1.069313e-02 
88586 1.036446e-06 1.309264e-02 
162377 1.332787e-06 1.749092e-02 
297635 1.804460e-06 2.555293e-02 
545559 2.181737e-06 4.033035e-02 
1000000 2.845524e-06 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_2_model_b200rn.dat <==
n error bound 
10 2.673686e-06 7.813096e-03 
18 8.480798e-06 7.813573e-03 
33 1.066218e-05 7.814467e-03 
61 7.670310e-06 7.816136e-03 
112 8.333973e-06 7.819176e-03 
206 5.221300e-06 7.824779e-03 
379 2.906700e-06 7.835090e-03 
695 1.881637e-06 7.853925e-03 
1274 1.867536e-06 7.888436e-03 
2335 1.508535e-06 7.951677e-03 
4281 1.147718e-06 8.067667e-03 
7847 5.990264e-07 8.280218e-03 
14384 5.282287e-07 8.669853e-03 
26366 2.847603e-07 9.384036e-03 
48329 2.111327e-07 1.069313e-02 
88586 1.533100e-07 1.309264e-02 
162377 1.292368e-07 1.749092e-02 
297635 8.309870e-08 2.555293e-02 
545559 5.861596e-08 4.033035e-02 
1000000 4.209459e-08 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_3_model_a100.dat <==
n error bound 
10 3.647780e-08 7.813096e-03 
18 2.625300e-07 7.813573e-03 
33 2.226674e-07 7.814467e-03 
61 1.735915e-07 7.816136e-03 
112 5.084085e-08 7.819176e-03 
206 7.563091e-08 7.824779e-03 
379 1.595666e-07 7.835090e-03 
695 2.383044e-07 7.853925e-03 
1274 1.907880e-07 7.888436e-03 
2335 2.908922e-07 7.951677e-03 
4281 3.424805e-07 8.067667e-03 
7847 3.892480e-07 8.280218e-03 
14384 3.839149e-07 8.669853e-03 
26366 5.982430e-07 9.384036e-03 
48329 6.873602e-07 1.069313e-02 
88586 8.462328e-07 1.309264e-02 
162377 9.346184e-07 1.749092e-02 
297635 1.070291e-06 2.555293e-02 
545559 1.763669e-06 4.033035e-02 
1000000 1.813173e-06 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_3_model_b200.dat <==
n error bound 
10 3.647788e-08 7.813096e-03 
18 2.623484e-07 7.813573e-03 
33 2.238087e-07 7.814467e-03 
61 1.529410e-07 7.816136e-03 
112 5.782372e-08 7.819176e-03 
206 9.019348e-08 7.824779e-03 
379 2.007581e-07 7.835090e-03 
695 2.954656e-07 7.853925e-03 
1274 2.567460e-07 7.888436e-03 
2335 3.846343e-07 7.951677e-03 
4281 4.912073e-07 8.067667e-03 
7847 5.603519e-07 8.280218e-03 
14384 5.478050e-07 8.669853e-03 
26366 8.616604e-07 9.384036e-03 
48329 1.023959e-06 1.069313e-02 
88586 1.227796e-06 1.309264e-02 
162377 1.400346e-06 1.749092e-02 
297635 1.619451e-06 2.555293e-02 
545559 2.667678e-06 4.033035e-02 
1000000 2.742058e-06 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_3_model_b200rn.dat <==
n error bound 
10 2.534104e-08 7.813096e-03 
18 1.289722e-07 7.813573e-03 
33 7.644834e-08 7.814467e-03 
61 2.571105e-08 7.816136e-03 
112 1.942136e-08 7.819176e-03 
206 2.403263e-08 7.824779e-03 
379 3.124480e-08 7.835090e-03 
695 2.745741e-08 7.853925e-03 
1274 3.397166e-08 7.888436e-03 
2335 2.629953e-08 7.951677e-03 
4281 2.863548e-08 8.067667e-03 
7847 2.309446e-08 8.280218e-03 
14384 2.467492e-08 8.669853e-03 
26366 2.051624e-08 9.384036e-03 
48329 2.140793e-08 1.069313e-02 
88586 2.985074e-08 1.309264e-02 
162377 1.583470e-08 1.749092e-02 
297635 1.882240e-08 2.555293e-02 
545559 1.800169e-08 4.033035e-02 
1000000 1.176369e-08 6.741714e-02 


==> data/matmul_test_binary16_binary32_words_1_model_a100.dat <==
n error bound 
10 1.283168e-04 9.775313e-04 
18 1.508825e-04 9.788430e-04 
33 2.227363e-04 9.825883e-04 
61 1.484215e-04 9.940670e-04 
112 1.434364e-04 1.029991e-03 
206 2.140915e-04 1.147005e-03 
379 1.484317e-04 1.534518e-03 
695 9.200353e-05 2.818275e-03 
1274 4.744350e-05 7.101882e-03 
2335 2.911445e-05 2.143678e-02 
4281 2.054896e-05 6.953833e-02 
7847 1.844587e-05 2.309426e-01 
14384 1.293713e-05 7.729710e-01 
26366 7.997355e-06 2.593508e+00 
48329 6.918785e-06 8.709240e+00 
88586 6.280858e-06 2.925468e+01 
162377 3.889889e-06 9.828072e+01 
297635 2.507379e-06 3.301907e+02 
545559 2.429912e-06 1.109351e+03 
1000000 1.742788e-06 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_1_model_b200.dat <==
n error bound 
10 1.283168e-04 9.775313e-04 
18 1.508825e-04 9.788430e-04 
33 2.227364e-04 9.825883e-04 
61 1.484161e-04 9.940670e-04 
112 1.434395e-04 1.029991e-03 
206 2.140915e-04 1.147005e-03 
379 1.484374e-04 1.534518e-03 
695 9.201701e-05 2.818275e-03 
1274 4.745446e-05 7.101882e-03 
2335 2.912409e-05 2.143678e-02 
4281 2.056001e-05 6.953833e-02 
7847 1.846911e-05 2.309426e-01 
14384 1.296801e-05 7.729710e-01 
26366 8.020166e-06 2.593508e+00 
48329 6.956435e-06 8.709240e+00 
88586 6.355465e-06 2.925468e+01 
162377 3.985487e-06 9.828072e+01 
297635 2.616955e-06 3.301907e+02 
545559 2.639768e-06 1.109351e+03 
1000000 1.965975e-06 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_1_model_b200rn.dat <==
n error bound 
10 1.283168e-04 9.775313e-04 
18 1.508457e-04 9.788430e-04 
33 2.227198e-04 9.825883e-04 
61 1.484130e-04 9.940670e-04 
112 1.434199e-04 1.029991e-03 
206 2.140830e-04 1.147005e-03 
379 1.483646e-04 1.534518e-03 
695 9.195212e-05 2.818275e-03 
1274 4.738473e-05 7.101882e-03 
2335 2.905912e-05 2.143678e-02 
4281 2.049612e-05 6.953833e-02 
7847 1.832722e-05 2.309426e-01 
14384 1.280109e-05 7.729710e-01 
26366 7.885293e-06 2.593508e+00 
48329 6.750581e-06 8.709240e+00 
88586 5.950165e-06 2.925468e+01 
162377 3.536459e-06 9.828072e+01 
297635 2.115787e-06 3.301907e+02 
545559 1.774824e-06 1.109351e+03 
1000000 1.189877e-06 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_1_model_v100.dat <==
n error bound 
10 2.533386e-05 9.775313e-04 
18 1.508825e-04 9.788430e-04 
33 2.227115e-04 9.825883e-04 
61 1.484188e-04 9.940670e-04 
112 1.434194e-04 1.029991e-03 
206 2.140825e-04 1.147005e-03 
379 1.483552e-04 1.534518e-03 
695 9.194010e-05 2.818275e-03 
1274 4.736983e-05 7.101882e-03 
2335 2.906118e-05 2.143678e-02 
4281 2.049522e-05 6.953833e-02 
7847 1.832907e-05 2.309426e-01 
14384 1.280605e-05 7.729710e-01 
26366 7.886441e-06 2.593508e+00 
48329 6.750791e-06 8.709240e+00 
88586 5.962826e-06 2.925468e+01 
162377 3.546381e-06 9.828072e+01 
297635 2.118041e-06 3.301907e+02 
545559 1.764178e-06 1.109351e+03 
1000000 1.189649e-06 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_2_model_a100.dat <==
n error bound 
10 8.892493e-08 9.775313e-04 
18 2.355100e-07 9.788430e-04 
33 1.002766e-07 9.825883e-04 
61 2.315939e-07 9.940670e-04 
112 3.177200e-07 1.029991e-03 
206 9.442300e-08 1.147005e-03 
379 1.513623e-07 1.534518e-03 
695 9.879001e-08 2.818275e-03 
1274 1.273293e-07 7.101882e-03 
2335 2.245753e-07 2.143678e-02 
4281 2.083261e-07 6.953833e-02 
7847 2.581397e-07 2.309426e-01 
14384 3.490854e-07 7.729710e-01 
26366 4.214114e-07 2.593508e+00 
48329 4.315285e-07 8.709240e+00 
88586 5.257230e-07 2.925468e+01 
162377 6.949014e-07 9.828072e+01 
297635 9.453599e-07 3.301907e+02 
545559 1.169256e-06 1.109351e+03 
1000000 1.525158e-06 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_2_model_b200.dat <==
n error bound 
10 8.322835e-08 9.775313e-04 
18 2.443847e-07 9.788430e-04 
33 1.114472e-07 9.825883e-04 
61 2.175146e-07 9.940670e-04 
112 3.112837e-07 1.029991e-03 
206 9.786510e-08 1.147005e-03 
379 1.830313e-07 1.534518e-03 
695 1.280995e-07 2.818275e-03 
1274 1.734024e-07 7.101882e-03 
2335 3.041790e-07 2.143678e-02 
4281 2.890730e-07 6.953833e-02 
7847 3.566216e-07 2.309426e-01 
14384 4.733965e-07 7.729710e-01 
26366 5.626929e-07 2.593508e+00 
48329 6.132117e-07 8.709240e+00 
88586 7.427822e-07 2.925468e+01 
162377 9.911177e-07 9.828072e+01 
297635 1.378776e-06 3.301907e+02 
545559 1.699668e-06 1.109351e+03 
1000000 2.231048e-06 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_2_model_b200rn.dat <==
n error bound 
10 7.094494e-08 9.775313e-04 
18 1.822555e-07 9.788430e-04 
33 6.448319e-08 9.825883e-04 
61 1.427590e-07 9.940670e-04 
112 2.500269e-07 1.029991e-03 
206 4.895860e-08 1.147005e-03 
379 6.711501e-08 1.534518e-03 
695 3.585014e-08 2.818275e-03 
1274 2.549208e-08 7.101882e-03 
2335 3.380922e-08 2.143678e-02 
4281 2.704087e-08 6.953833e-02 
7847 1.714432e-08 2.309426e-01 
14384 2.030858e-08 7.729710e-01 
26366 1.736646e-08 2.593508e+00 
48329 1.705140e-08 8.709240e+00 
88586 1.470482e-08 2.925468e+01 
162377 1.688026e-08 9.828072e+01 
297635 1.468333e-08 3.301907e+02 
545559 9.729354e-09 1.109351e+03 
1000000 9.175207e-09 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_2_model_v100.dat <==
n error bound 
10 8.901915e-08 9.775313e-04 
18 2.236805e-07 9.788430e-04 
33 7.759526e-08 9.825883e-04 
61 2.311128e-07 9.940670e-04 
112 2.891704e-07 1.029991e-03 
206 7.663521e-08 1.147005e-03 
379 7.092147e-08 1.534518e-03 
695 5.239834e-08 2.818275e-03 
1274 4.076744e-08 7.101882e-03 
2335 5.488496e-08 2.143678e-02 
4281 3.869074e-08 6.953833e-02 
7847 4.871057e-08 2.309426e-01 
14384 4.065631e-08 7.729710e-01 
26366 3.790302e-08 2.593508e+00 
48329 2.926018e-08 8.709240e+00 
88586 2.619377e-08 2.925468e+01 
162377 3.719711e-08 9.828072e+01 
297635 2.918777e-08 3.301907e+02 
545559 2.699928e-08 1.109351e+03 
1000000 2.154430e-08 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_3_model_a100.dat <==
n error bound 
10 3.588488e-08 9.775313e-04 
18 2.059858e-07 9.788430e-04 
33 1.854555e-07 9.825883e-04 
61 1.373205e-07 9.940670e-04 
112 3.606618e-08 1.029991e-03 
206 5.898314e-08 1.147005e-03 
379 1.172190e-07 1.534518e-03 
695 1.496088e-07 2.818275e-03 
1274 1.380390e-07 7.101882e-03 
2335 1.934582e-07 2.143678e-02 
4281 2.547333e-07 6.953833e-02 
7847 2.794518e-07 2.309426e-01 
14384 2.784033e-07 7.729710e-01 
26366 4.053215e-07 2.593508e+00 
48329 4.898486e-07 8.709240e+00 
88586 6.017711e-07 2.925468e+01 
162377 6.550248e-07 9.828072e+01 
297635 7.575221e-07 3.301907e+02 
545559 1.276463e-06 1.109351e+03 
1000000 1.304541e-06 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_3_model_b200.dat <==
n error bound 
10 3.588367e-08 9.775313e-04 
18 1.984320e-07 9.788430e-04 
33 1.863201e-07 9.825883e-04 
61 1.622010e-07 9.940670e-04 
112 4.177119e-08 1.029991e-03 
206 7.306878e-08 1.147005e-03 
379 1.496639e-07 1.534518e-03 
695 1.929688e-07 2.818275e-03 
1274 1.656570e-07 7.101882e-03 
2335 2.663331e-07 2.143678e-02 
4281 3.428392e-07 6.953833e-02 
7847 4.012988e-07 2.309426e-01 
14384 3.749164e-07 7.729710e-01 
26366 5.656913e-07 2.593508e+00 
48329 6.968521e-07 8.709240e+00 
88586 8.537113e-07 2.925468e+01 
162377 9.454975e-07 9.828072e+01 
297635 1.097368e-06 3.301907e+02 
545559 1.856296e-06 1.109351e+03 
1000000 1.911647e-06 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_3_model_b200rn.dat <==
n error bound 
10 5.502290e-09 9.775313e-04 
18 1.289644e-07 9.788430e-04 
33 6.261446e-08 9.825883e-04 
61 5.395284e-08 9.940670e-04 
112 1.055610e-08 1.029991e-03 
206 1.291903e-08 1.147005e-03 
379 2.039612e-08 1.534518e-03 
695 3.949437e-08 2.818275e-03 
1274 2.923068e-08 7.101882e-03 
2335 1.913582e-08 2.143678e-02 
4281 2.660444e-08 6.953833e-02 
7847 2.163250e-08 2.309426e-01 
14384 1.331484e-08 7.729710e-01 
26366 1.779802e-08 2.593508e+00 
48329 2.721766e-08 8.709240e+00 
88586 2.062788e-08 2.925468e+01 
162377 1.162691e-08 9.828072e+01 
297635 1.273564e-08 3.301907e+02 
545559 1.623229e-08 1.109351e+03 
1000000 9.422407e-09 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_3_model_v100.dat <==
n error bound 
10 3.588224e-08 9.775313e-04 
18 3.226901e-07 9.788430e-04 
33 1.149471e-07 9.825883e-04 
61 1.096923e-07 9.940670e-04 
112 2.646739e-08 1.029991e-03 
206 3.732412e-08 1.147005e-03 
379 6.533420e-08 1.534518e-03 
695 7.289656e-08 2.818275e-03 
1274 4.399695e-08 7.101882e-03 
2335 5.647892e-08 2.143678e-02 
4281 4.906882e-08 6.953833e-02 
7847 2.765741e-08 2.309426e-01 
14384 2.781292e-08 7.729710e-01 
26366 3.651024e-08 2.593508e+00 
48329 4.434473e-08 8.709240e+00 
88586 3.425009e-08 2.925468e+01 
162377 3.071775e-08 9.828072e+01 
297635 3.126214e-08 3.301907e+02 
545559 2.345209e-08 1.109351e+03 
1000000 1.932669e-08 3.727171e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_1_model_b200.dat <==
n error bound 
10 1.456549e-02 2.500010e-01 
18 1.204863e-01 2.500025e-01 
33 4.384427e-02 2.500066e-01 
61 4.370109e-02 2.500195e-01 
112 3.420082e-02 2.500601e-01 
206 4.126824e-02 2.501929e-01 
379 3.078509e-02 2.506341e-01 
695 1.775784e-02 2.520979e-01 
1274 8.072230e-03 2.569861e-01 
2335 7.315400e-03 2.733519e-01 
4281 5.162285e-03 3.282817e-01 
7847 3.551166e-03 5.126235e-01 
14384 2.883195e-03 1.131727e+00 
26366 1.737827e-03 3.211223e+00 
48329 1.431917e-03 1.019703e+01 
88586 1.041010e-03 3.366572e+01 
162377 6.280591e-04 1.125135e+02 
297635 4.523937e-04 3.774229e+02 
545559 3.520721e-04 1.267454e+03 
1000000 2.216248e-04 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_1_model_b200rn.dat <==
n error bound 
10 2.530695e-02 2.500010e-01 
18 3.730722e-02 2.500025e-01 
33 8.918929e-03 2.500066e-01 
61 5.553488e-02 2.500195e-01 
112 5.718211e-02 2.500601e-01 
206 1.763557e-02 2.501929e-01 
379 2.342842e-02 2.506341e-01 
695 1.561204e-02 2.520979e-01 
1274 1.122758e-02 2.569861e-01 
2335 8.265557e-03 2.733519e-01 
4281 6.740805e-03 3.282817e-01 
7847 4.772086e-03 5.126235e-01 
14384 3.124391e-03 1.131727e+00 
26366 1.880271e-03 3.211223e+00 
48329 1.488633e-03 1.019703e+01 
88586 1.150053e-03 3.366572e+01 
162377 6.471390e-04 1.125135e+02 
297635 4.744821e-04 3.774229e+02 
545559 3.761169e-04 1.267454e+03 
1000000 2.805507e-04 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_1_model_h100.dat <==
n error bound 
10 1.026486e-02 2.500010e-01 
18 1.204863e-01 2.500025e-01 
33 4.384564e-02 2.500066e-01 
61 4.371811e-02 2.500195e-01 
112 3.418907e-02 2.500601e-01 
206 4.126769e-02 2.501929e-01 
379 3.079078e-02 2.506341e-01 
695 1.776513e-02 2.520979e-01 
1274 8.073880e-03 2.569861e-01 
2335 7.319594e-03 2.733519e-01 
4281 5.161813e-03 3.282817e-01 
7847 3.557250e-03 5.126235e-01 
14384 2.886352e-03 1.131727e+00 
26366 1.740968e-03 3.211223e+00 
48329 1.431513e-03 1.019703e+01 
88586 1.039687e-03 3.366572e+01 
162377 6.298113e-04 1.125135e+02 
297635 4.542592e-04 3.774229e+02 
545559 3.491522e-04 1.267454e+03 
1000000 2.229156e-04 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_1_model_l40s.dat <==
n error bound 
10 1.456549e-02 2.500010e-01 
18 1.204863e-01 2.500025e-01 
33 4.384558e-02 2.500066e-01 
61 4.370685e-02 2.500195e-01 
112 3.418907e-02 2.500601e-01 
206 4.126766e-02 2.501929e-01 
379 3.079070e-02 2.506341e-01 
695 1.776387e-02 2.520979e-01 
1274 8.073948e-03 2.569861e-01 
2335 7.319770e-03 2.733519e-01 
4281 5.161573e-03 3.282817e-01 
7847 3.557425e-03 5.126235e-01 
14384 2.886145e-03 1.131727e+00 
26366 1.740995e-03 3.211223e+00 
48329 1.431720e-03 1.019703e+01 
88586 1.039970e-03 3.366572e+01 
162377 6.298960e-04 1.125135e+02 
297635 4.541803e-04 3.774229e+02 
545559 3.491614e-04 1.267454e+03 
1000000 2.229642e-04 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_4_model_b200.dat <==
n error bound 
10 1.701509e-05 2.500010e-01 
18 5.747999e-04 2.500025e-01 
33 1.197455e-04 2.500066e-01 
61 8.128355e-05 2.500195e-01 
112 3.484948e-05 2.500601e-01 
206 3.373966e-05 2.501929e-01 
379 3.140432e-05 2.506341e-01 
695 1.976855e-05 2.520979e-01 
1274 1.291425e-05 2.569861e-01 
2335 1.622767e-05 2.733519e-01 
4281 1.000281e-05 3.282817e-01 
7847 6.704723e-06 5.126235e-01 
14384 5.672134e-06 1.131727e+00 
26366 4.559628e-06 3.211223e+00 
48329 3.680930e-06 1.019703e+01 
88586 3.255740e-06 3.366572e+01 
162377 3.379557e-06 1.125135e+02 
297635 4.363637e-06 3.774229e+02 
545559 4.311886e-06 1.267454e+03 
1000000 5.290691e-06 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_4_model_b200rn.dat <==
n error bound 
10 7.291275e-05 2.500010e-01 
18 1.042177e-04 2.500025e-01 
33 9.426048e-05 2.500066e-01 
61 1.049646e-04 2.500195e-01 
112 6.902889e-05 2.500601e-01 
206 1.118496e-04 2.501929e-01 
379 3.953830e-05 2.506341e-01 
695 1.555641e-05 2.520979e-01 
1274 1.756126e-05 2.569861e-01 
2335 1.525553e-05 2.733519e-01 
4281 1.192912e-05 3.282817e-01 
7847 8.088311e-06 5.126235e-01 
14384 4.406832e-06 1.131727e+00 
26366 3.511261e-06 3.211223e+00 
48329 2.213120e-06 1.019703e+01 
88586 2.171133e-06 3.366572e+01 
162377 1.419581e-06 1.125135e+02 
297635 7.823946e-07 3.774229e+02 
545559 5.602384e-07 1.267454e+03 
1000000 4.721152e-07 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_4_model_h100.dat <==
n error bound 
10 4.955052e-05 2.500010e-01 
18 6.532281e-04 2.500025e-01 
33 9.008245e-05 2.500066e-01 
61 1.454591e-04 2.500195e-01 
112 1.044624e-04 2.500601e-01 
206 8.327918e-05 2.501929e-01 
379 7.939858e-05 2.506341e-01 
695 4.183527e-05 2.520979e-01 
1274 4.235514e-05 2.569861e-01 
2335 5.863799e-05 2.733519e-01 
4281 3.584268e-05 3.282817e-01 
7847 3.867248e-05 5.126235e-01 
14384 3.396978e-05 1.131727e+00 
26366 4.116877e-05 3.211223e+00 
48329 3.292872e-05 1.019703e+01 
88586 3.130800e-05 3.366572e+01 
162377 3.353519e-05 1.125135e+02 
297635 2.694387e-05 3.774229e+02 
545559 2.258438e-05 1.267454e+03 
1000000 2.833399e-05 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_4_model_l40s.dat <==
n error bound 
10 4.955052e-05 2.500010e-01 
18 6.532281e-04 2.500025e-01 
33 9.008245e-05 2.500066e-01 
61 1.454442e-04 2.500195e-01 
112 1.044624e-04 2.500601e-01 
206 8.359018e-05 2.501929e-01 
379 7.946685e-05 2.506341e-01 
695 4.182691e-05 2.520979e-01 
1274 4.174932e-05 2.569861e-01 
2335 6.097222e-05 2.733519e-01 
4281 3.584268e-05 3.282817e-01 
7847 3.936482e-05 5.126235e-01 
14384 3.417412e-05 1.131727e+00 
26366 4.114292e-05 3.211223e+00 
48329 3.272061e-05 1.019703e+01 
88586 3.120168e-05 3.366572e+01 
162377 3.363769e-05 1.125135e+02 
297635 2.701021e-05 3.774229e+02 
545559 2.249108e-05 1.267454e+03 
1000000 2.838293e-05 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_6_model_b200.dat <==
n error bound 
10 7.666947e-08 2.500010e-01 
18 1.098208e-06 2.500025e-01 
33 1.482008e-06 2.500066e-01 
61 2.767200e-06 2.500195e-01 
112 3.024134e-07 2.500601e-01 
206 3.743118e-07 2.501929e-01 
379 4.766122e-07 2.506341e-01 
695 7.185248e-07 2.520979e-01 
1274 6.168414e-07 2.569861e-01 
2335 8.604077e-07 2.733519e-01 
4281 9.984020e-07 3.282817e-01 
7847 1.076737e-06 5.126235e-01 
14384 1.034792e-06 1.131727e+00 
26366 1.753229e-06 3.211223e+00 
48329 2.167997e-06 1.019703e+01 
88586 2.692117e-06 3.366572e+01 
162377 2.998009e-06 1.125135e+02 
297635 3.289857e-06 3.774229e+02 
545559 5.365729e-06 1.267454e+03 
1000000 5.561463e-06 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_6_model_b200rn.dat <==
n error bound 
10 4.860684e-08 2.500010e-01 
18 8.185541e-08 2.500025e-01 
33 4.716818e-07 2.500066e-01 
61 5.149648e-07 2.500195e-01 
112 3.597407e-07 2.500601e-01 
206 7.709601e-08 2.501929e-01 
379 3.609679e-07 2.506341e-01 
695 3.228591e-07 2.520979e-01 
1274 1.460697e-07 2.569861e-01 
2335 1.592336e-07 2.733519e-01 
4281 1.560374e-07 3.282817e-01 
7847 6.508717e-08 5.126235e-01 
14384 8.845270e-08 1.131727e+00 
26366 5.452907e-08 3.211223e+00 
48329 4.942781e-08 1.019703e+01 
88586 4.868983e-08 3.366572e+01 
162377 3.766032e-08 1.125135e+02 
297635 2.052949e-08 3.774229e+02 
545559 4.012212e-08 1.267454e+03 
1000000 2.140006e-08 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_6_model_h100.dat <==
n error bound 
10 2.043567e-05 2.500010e-01 
18 2.886304e-04 2.500025e-01 
33 1.944824e-04 2.500066e-01 
61 1.606621e-04 2.500195e-01 
112 3.156658e-05 2.500601e-01 
206 4.589483e-05 2.501929e-01 
379 4.616352e-05 2.506341e-01 
695 6.620069e-05 2.520979e-01 
1274 5.891277e-05 2.569861e-01 
2335 5.141662e-05 2.733519e-01 
4281 6.195925e-05 3.282817e-01 
7847 3.483936e-05 5.126235e-01 
14384 3.321239e-05 1.131727e+00 
26366 3.422615e-05 3.211223e+00 
48329 4.164111e-05 1.019703e+01 
88586 3.103704e-05 3.366572e+01 
162377 2.068023e-05 1.125135e+02 
297635 2.147196e-05 3.774229e+02 
545559 2.231290e-05 1.267454e+03 
1000000 1.506183e-05 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_6_model_l40s.dat <==
n error bound 
10 2.043567e-05 2.500010e-01 
18 2.886304e-04 2.500025e-01 
33 1.944824e-04 2.500066e-01 
61 1.606621e-04 2.500195e-01 
112 2.653005e-05 2.500601e-01 
206 4.589701e-05 2.501929e-01 
379 4.630279e-05 2.506341e-01 
695 6.568002e-05 2.520979e-01 
1274 5.975100e-05 2.569861e-01 
2335 5.198459e-05 2.733519e-01 
4281 6.216019e-05 3.282817e-01 
7847 3.492927e-05 5.126235e-01 
14384 3.313973e-05 1.131727e+00 
26366 3.428379e-05 3.211223e+00 
48329 4.153367e-05 1.019703e+01 
88586 3.078990e-05 3.366572e+01 
162377 2.082450e-05 1.125135e+02 
297635 2.146464e-05 3.774229e+02 
545559 2.232159e-05 1.267454e+03 
1000000 1.507094e-05 4.257784e+03 

